Complex potential and open system applications in heavy-ions and cold atoms

Since the discovery of the complex potential of quarkonium at high temperatures, quarkonium has been regarded as an open quantum system in the quark-gluon plasma. Recently, a similar issue regarding in-medium bound states of impurities has also emerged in particle physics and cold atomic physics. We will provide an overview of recent advancements in understanding key quantities such as complex potential and transport coefficients for heavy impurities in finite temperature QCD and cold atomic systems.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

